Fast Learning with Nonconvex L1-2 Regularization

Convex regularizers are often used for sparse learning. They are easy to optimize, but can lead to inferior prediction performance. The difference of $\ell_1$ and $\ell_2$ ($\ell_{1-2}$) regularizer has been recently proposed as a nonconvex regularizer. It yields better recovery than both $\ell_0$ and $\ell_1$ regularizers on compressed sensing. However, how to efficiently optimize its learning problem is still challenging. The main difficulty is that both the $\ell_1$ and $\ell_2$ norms in $\ell_{1-2}$ are not differentiable, and existing optimization algorithms cannot be applied. In this paper, we show that a closed-form solution can be derived for the proximal step associated with this regularizer. We further extend the result for low-rank matrix learning and the total variation model. Experiments on both synthetic and real data sets show that the resultant accelerated proximal gradient algorithm is more efficient than other noncovex optimization algorithms.

==> cover-letter.txt <==
Dear Editor-in-chief,

I would like to submit the following paper entitled "Fast Learning of Nonconvex L1-2 Regularizer using the Proximal Algorithm" for consideration of publication in the TNNLS.

I confirm that all co-authors are aware of the current submission and consent to its review by TNNLS.

Thank you for your kind consideration.

Yours faithfully,
Quanming Yao

